Indirect Optimal Control of Advection-Diffusion Fields through Robotic Swarms

In this paper, we consider the problem of optimally guiding a large-scale swarm of underwater vehicles that is tasked with the indirect control of an advection-diffusion environmental field. The microscopic vehicle dynamics are governed by a stochastic differential equation with drift. The drift terms model the self-propelled velocity of the vehicle and the velocity field of the currents. In the mean-field setting, the macroscopic vehicle dynamics are governed by a Kolmogorov forward equation in the form of a linear parabolic advection-diffusion equation. The environmental field is governed by an advection-diffusion equation in which the advection term is defined by the fluid velocity field. The vehicles are equipped with on-board actuators that enable the swarm to act as a distributed source in the environmental field, modulated by a scalar control parameter that determines the local source intensity. In this setting, we formulate an optimal control problem to compute the vehicle velocity and actuator intensity fields that drive the environmental field to a desired distribution within a specified amount of time. In other words, we design optimal vector and scalar actuation fields to indirectly control the environmental field through a distributed source, produced by the swarm. After proving an existence result for the solution of the optimal control problem, we discretize and solve the problem using the Finite Element Method (FEM). The FEM discretization naturally provides an operator that represents the bilinear way in which the controls enter into the dynamics of the vehicle swarm and the environmental field. Finally, we show through numerical simulations the effectiveness of our control strategy in regulating the environmental field to zero or to a desired distribution in the presence of a double-gyre flow field.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> TC2/report.txt <==
################################### 

GENERAL PARAMETERS 
################################### 
dataert_7
################################### 

DISCRETIZATION PARAMETERS 
################################### 
    diff_q: 0.2000
    diff_S: 1
     h_max: 0.0500
       ocp: [1×1 struct]
        dt: 0.0250
         T: 1.5000
      dimt: 61
    data_q: [1×1 struct]
    data_S: [1×1 struct]
        q0: [2788×1 double]
        S0: [2628×1 double]

################################### 

################################### 

OCP PARAMETERS 
################################### 
     alpha: 1
    alphaT: 1.3333
      beta: 1.0000e-08
     gamma: 1.0000e-10
         z: [2628×61 double]

################################### 

PROBLEM DIMENSION  
################################### 
Nq = 2788
Nu = 5576
Nk = 2788
Nt = 61
Control variables = 510204
State variables = 170068


==> sim_0/report.txt <==
################################### 

GENERAL PARAMETERS 
################################### 
       sim_name: "data/spill_165"
              T: 1.5000
       max_iter: 1
     S_boundary: "dirichlet"
         target: "zero"
     diff_param: [1×1 struct]
      ext_field: {@(x,y)-1*sin(pi*x).*cos(pi*y)  @(x,y)1*cos(pi*x).*sin(pi*y)}
     disc_param: [1×1 struct]
    disco_param: [1×1 struct]
      init_cond: [1×1 struct]

################################### 

DISCRETIZATION PARAMETERS 
################################### 
    h_max: 0.0500

################################### 

DIFFUSION PARAMETERS 
################################### 
    q: 0.2000
    S: 1

################################### 

OCP PARAMETERS 
################################### 
     alpha: 1
    alphaT: 1.3333
      beta: 0
     gamma: 0
         z: [2628×61 double]

################################### 

INITIAL CONDITIONS  
################################### 
    q0: @(x,y)rbf_p(x,y,0.5,0.5,sigma_0)
    S0: @(x,y)0*rbf_p(x,y,0.5,0.5,sigma_0)

PROBLEM DIMENSION  
################################### 
Nq = 2788
Nu = 5576
Nk = 2788
Nt = 61
Control variables = 510204
State variables = 170068


==> sim_1/report.txt <==
################################### 

GENERAL PARAMETERS 
################################### 
       sim_name: "data################################### 

DISCRETIZATION PARAMETERS 
################################### 
    h_max: 0.0500

################################### 

DIFFUSION PARAMETERS 
################################### 
    q: 0.2000
    S: 1

################################### 

OCP PARAMETERS 
################################### 
     alpha: 1
    alphaT: 1.3333
      beta: 0
     gamma: 0
         z: [2628×61 double]

################################### 

INITIAL CONDITIONS  
################################### 
    q0: @(x,y)rbf_p(x,y,0.5,0.5,sigma_0)
    S0: @(x,y)0*rbf_p(x,y,0.5,0.5,sigma_0)

PROBLEM DIMENSION  
################################### 
Nq = 2788
Nu = 5576
Nk = 2788
Nt = 61
Control variables = 510204
State variables = 170068


==> sim_2/report.txt <==
################################### 

GENERAL PARAMETERS 
################################### 
       sim_name: "data################################### 

DISCRETIZATION PARAMETERS 
################################### 
    h_max: 0.0500

################################### 

DIFFUSION PARAMETERS 
################################### 
    q: 0.2000
    S: 1

################################### 

OCP PARAMETERS 
################################### 
     alpha: 1
    alphaT: 1.3333
      beta: 1.0000e-08
     gamma: 1.0000e-10
         z: [2628×61 double]

################################### 

INITIAL CONDITIONS  
################################### 
    q0: @(x,y)rbf_p(x,y,0.5,0.5,sigma_0)
    S0: @(x,y)0*rbf_p(x,y,0.5,0.5,sigma_0)

PROBLEM DIMENSION  
################################### 
Nq = 2788
Nu = 5576
Nk = 2788
Nt = 61
Control variables = 510204
State variables = 170068

